Algebraic and measurable embeddings between square-free right-angled Artin groups

Let $\Gamma,\Delta$ be finite simplicial graphs, and assume that $\Gamma$ has no induced squares. We prove that the right-angled Artin group $A(\Delta)$ measurably embeds into $A(\Gamma)$ if and only if $A(\Delta)$ embeds as a subgroup in a graph product of free abelian groups over $\Gamma$. This in turn has a graph-theoretical characterisation which can be checked algorithmically. If additionally $A(\Gamma)$ and $A(\Delta)$ have cohomological dimension equal to two and $A(\Gamma)$ is not isomorphic to $\mathbb{Z}\times F_n$, we get that $A(\Delta)$ measurably embeds into $A(\Gamma)$ if and only if it embeds as a subgroup in $A(\Gamma)$. Our proof relies on the following algebraic statement. Let $K_1,\dots,K_n$ be a family of pairwise disjoint cliques in the square-free graph $\Gamma$, and let $g_1,\dots,g_n$ be elements of $A(\Gamma)$ with respective parabolic supports $A(K_1),\dots,A(K_n)$. Then the subgroup of $A(\Gamma)$ generated by $g_1,\dots,g_n$ is a right-angled Artin group, where the only relations impose that $g_i$ and $g_j$ commute if $K_i\cup K_j$ is contained in a clique of $\Gamma$. The same holds true more generally for pairwise disjoint cliques $K_1,\dots,K_n$ in the extension graph $\Gamma^{\mathrm{ext}}$, up to possibly replacing the elements $g_i$ by powers.

==> svg-inkscape/disk_diagram_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'disk_diagram_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{638.9907733bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58162467)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{disk_diagram_svg-tex.pdf}}%
    \put(0.01861455,0.09718738){\color[rgb]{0,0,0}\rotatebox{85.05118}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_\Delta$\end{tabular}}}}}%
    \put(0.08489389,0.00623483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_\Theta$\end{tabular}}}}%
    \put(0.67290799,0.56441278){\color[rgb]{0.50196078,0.50196078,0.50196078}\rotatebox{-20.44421}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}}%
    \put(0.28996033,0.47231164){\color[rgb]{0.90196078,0.62352941,0}\rotatebox{22.183877}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_1$\end{tabular}}}}}%
    \put(0.80707367,0.42129916){\color[rgb]{0.90196078,0.62352941,0}\rotatebox{-39.914287}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_1^{-1}$\end{tabular}}}}}%
    \put(0.47936677,0.51211045){\color[rgb]{0,0.44705882,0.69803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_2$\end{tabular}}}}%
    \put(0.09735049,0.31314128){\color[rgb]{0.8,0.4745098,0.65490196}\rotatebox{58.074148}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_0$\end{tabular}}}}}%
    \put(0.94154197,0.24665402){\color[rgb]{0.8,0.4745098,0.65490196}\rotatebox{-71.53855}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_0^{-1}$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

